The evolution of the size-mass relation at $z$=1-3 derived from the complete Hubble Frontier Fields data set

We measure the size-mass relation and its evolution between redshifts 1$<z<$3, using galaxies lensed by six foreground Hubble Frontier Fields clusters. The power afforded by strong gravitation lensing allows us to observe galaxies with higher angular resolution beyond current facilities. We select a stellar mass limited sample and divide them into star-forming or quiescent classes based on their rest-frame UVJ colors from the ASTRODEEP catalogs. Source reconstruction is carried out with the recently-released $lenstruction$ software, which is built on the multi-purpose gravitational lensing software $lenstronomy$. We derive the empirical relation between size and mass for the late-type galaxies with $M_{*}>3\times10^{9}M_{\odot}$ at 1$<z<$2.5 and $M_* >5 \times 10^{9} M_{\odot}$ at 2.5$<z<$3, and at a fixed stellar mass, we find galaxy sizes evolve as $R_{eff}\propto (1+z)^{-1.05\pm0.37}$. The intrinsic scatter is $<0.1$ dex at $z<1.5$ but increases to $\sim0.3$ dex at higher redshift. The results are in good agreement with those obtained in blank fields. We evaluate the uncertainties associated with the choice of lens model by comparing size measurements using five different and publicly available models, finding the choice of lens model leads to a 3.7 % uncertainty of the median value, and $\sim 25$ % scatter for individual galaxies. Our work demonstrates the use of strong lensing magnification to boost resolution does not introduce significant uncertainties in this kind of work, and paves the way for wholesale applications of the sophisticated lens reconstruction technique to higher redshifts and larger samples.

==> table1.txt <==
\begin{table*}
\centering
\caption{Catalog of lensed galaxies at redshift 1$<z<$3 which meet the selection criteria described in Section\ref{sec:selection}. 
The columns ID, coordinates, photometric redshift ($z\textsubscript{ph}$) and intrinsic stellar mass are shown from ASTRODEEP catalogs. The column $R\textsubscript{eff}$ represents the effective radius from MCMC analyses with uncertainties taken as the 16th and 84th percentiles, and
the column $n\textsubscript{s\'ersic}$ represents the S\'ersic index. The columns $z\textsubscript{spec}$,  multi-ID are the spectroscopic redshift and multiply-imaged system derived from references recorded in the last column.} \label{table:data} 
\resizebox{0.8 \textwidth}{!}{\begin{threeparttable}
\begin{tabular}{lccccccccc} 
\hline
\hline
ID & RA & Dec & $z\textsubscript{ph}$ & $z\textsubscript{spec}$ & M$_{*}$  & $R\textsubscript{eff}$  & $n\textsubscript{s\'ersic}$ & multi-ID & Ref $^a$\\
 &  &  &  & & ($\times$$10^{9}$M$_{\sun}$) & (kpc) &  &  &  \\
\hline
\multicolumn{10}{c}{cluster Abell 2744}\\
\hline

75 & 3.5893 & -30.4159 & 2.730 & ...& 3.79 & 0.79 $ ^{+0.00} _{ -0.00} $ & 1.39 & ... & ... \\
147 & 3.5770 & -30.4134 & 1.240 & ...& 12.19 & 2.27 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
161 & 3.5753 & -30.4128 & 1.390 & ...& 1.69 & 6.55 $ ^{+0.07} _{ -0.06} $ & 1.62 & ... & ... \\
163 & 3.5998 & -30.4139 & 1.680 & ...& 3.32 & 3.76 $ ^{+0.01} _{ -0.02} $ & 4.00 & ... & ... \\
273 & 3.5746 & -30.4123 & 1.372 & ...& 2.30 & 2.43 $ ^{+0.01} _{ -0.02} $ & 3.50 & ... & ... \\
370 & 3.5789 & -30.4100 & 1.274 & ...& 1.45 & 1.40 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
438 & 3.5708 & -30.4102 & 2.540 & ...& 2.92 & 1.20 $ ^{+0.00} _{ -0.00} $ & 1.03 & ... & ... \\
442 & 3.5767 & -30.4102 & 1.664 & ...& 2.03 & 1.71 $ ^{+0.01} _{ -0.01} $ & 1.42 & ... & ... \\
451 & 3.5862 & -30.4100 & 1.498 & 1.688 & 3.29 & 7.08 $ ^{+0.21} _{ -0.20} $ & 1.93 & 1.3 & M18 \\
501 & 3.6062 & -30.4085 & 1.355 & ...& 26.23 & 1.81 $ ^{+0.01} _{ -0.01} $ & 2.52 & ... & ... \\
619 & 3.6018 & -30.4079 & 1.095 & ...& 8.62 & 2.73 $ ^{+0.01} _{ -0.00} $ & 1.00 & ... & ... \\
622 & 3.5712 & -30.4077 & 1.745 & ...& 6.98 & 3.75 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
674 & 3.5664 & -30.4065 & 2.261 & ...& 1.19 & 0.66 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
682 & 3.5960 & -30.4068 & 1.705 & ...& 2.55 & 1.32 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
694 & 3.5976 & -30.4039 & 1.605 & ...& 2.22 & 6.06 $ ^{+0.04} _{ -0.05} $ & 4.00 & ... & ... \\
878 & 3.5689 & -30.4028 & 2.511 & ...& 69.71 & 2.42 $ ^{+0.03} _{ -0.03} $ & 3.64 & ... & ... \\
978 & 3.5779 & -30.4010 & 1.305 & ...& 2.46 & 1.06 $ ^{+0.00} _{ -0.00} $ & 1.96 & ... & ... \\
1121 & 3.5751 & -30.3997 & 1.745 & ...& 3.52 & 1.35 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
1183 & 3.5683 & -30.3995 & 2.501 & ...& 23.20 & 1.19 $ ^{+0.01} _{ -0.01} $ & 2.93 & ... & ... \\
1185 & 3.6044 & -30.3983 & 1.923 & ...& 2.77 & 3.10 $ ^{+0.05} _{ -0.04} $ & 1.15 & ... & ... \\
1347 & 3.6042 & -30.3972 & 2.025 & ...& 2.99 & 1.21 $ ^{+0.01} _{ -0.01} $ & 1.31 & ... & ... \\
1375 & 3.5970 & -30.3965 & 1.861 & ...& 1.23 & 5.46 $ ^{+0.05} _{ -0.02} $ & 1.00 & ... & ... \\
1537 & 3.6061 & -30.3920 & 2.102 & ...& 15.24 & 2.53 $ ^{+0.00} _{ -0.00} $ & 1.90 & ... & ... \\
1593 & 3.5999 & -30.3936 & 1.348 & ...& 1.84 & 2.55 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
1663 & 3.5869 & -30.3909 & 1.709 & ...& 2.74 & 3.16 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1702 & 3.6016 & -30.3915 & 2.319 & ...& 7.36 & 1.72 $ ^{+0.03} _{ -0.03} $ & 4.00 & ... & ... \\
1819 & 3.5784 & -30.3888 & 1.160 & ...& 5.12 & 2.97 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1993 & 3.5851 & -30.3871 & 2.917 & ...& 1.96 & 0.81 $ ^{+0.05} _{ -0.05} $ & 1.00 & ... & ... \\
2121 & 3.6021 & -30.3843 & 2.618 & ...& 2.97 & 3.89 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2139 & 3.6009 & -30.3842 & 2.497 & ...& 3.04 & 0.75 $ ^{+0.01} _{ -0.01} $ & 1.53 & ... & ... \\
2143 & 3.5702 & -30.3837 & 1.815 & ...& 2.97 & 0.90 $ ^{+0.00} _{ -0.00} $ & 1.56 & ... & ... \\
2155 & 3.5986 & -30.3829 & 1.120 & ...& 1.30 & 2.54 $ ^{+0.01} _{ -0.01} $ & 1.64 & ... & ... \\
2197 & 3.5922 & -30.3818 & 1.344 & ...& 9.67 & 2.05 $ ^{+0.00} _{ -0.00} $ & 1.04 & ... & ... \\
2239 & 3.5734 & -30.3808 & 1.760 & ...& 10.68 & 1.78 $ ^{+0.00} _{ -0.00} $ & 1.34 & ... & ... \\
2309 & 3.6063 & -30.3801 & 1.340 & ...& 2.91 & 2.84 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2347 & 3.5765 & -30.3788 & 2.146 & ...& 5.25 & 6.42 $ ^{+0.03} _{ -0.01} $ & 1.00 & ... & ... \\
2360 & 3.5817 & -30.3802 & 2.321 & ...& 4.08 & 0.75 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
2436 & 3.5845 & -30.3787 & 2.398 & ...& 6.99 & 2.70 $ ^{+0.01} _{ -0.01} $ & 1.46 & ... & ... \\
\hline     
\multicolumn{10}{c}{cluster MACS J0416.1-2403}\\
\hline
27 & 64.0386 & -24.0947 & 1.616 & ...& 2.83 & 6.19 $ ^{+0.16} _{ -0.14} $ & 2.74 & ... & ... \\
94 & 64.0443 & -24.0913 & 1.087 & ...& 44.14 & 1.36 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
142 & 64.0367 & -24.0905 & 1.827 & ...& 6.34 & 2.62 $ ^{+0.01} _{ -0.01} $ & 1.35 & ... & ... \\
164 & 64.0367 & -24.0896 & 1.498 & ...& 25.83 & 1.50 $ ^{+0.04} _{ -0.03} $ & 1.00 & ... & ... \\
198 & 64.0299 & -24.0903 & 2.361 & ...& 6.93 & 1.61 $ ^{+0.00} _{ -0.00} $ & 1.15 & ... & ... \\
233 & 64.0352 & -24.0899 & 1.926 & ...& 2.76 & 5.03 $ ^{+0.36} _{ -0.40} $ & 3.74 & ... & ... \\
281 & 64.0365 & -24.0882 & 1.151 & ...& 14.35 & 3.97 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
461 & 64.0442 & -24.0862 & 2.125 & ...& 3.39 & 3.16 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
462 & 64.0474 & -24.0861 & 1.849 & ...& 3.57 & 3.03 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
541 & 64.0439 & -24.0847 & 1.849 & ...& 20.48 & 4.05 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
591 & 64.0449 & -24.0847 & 1.558 & ...& 1.72 & 3.32 $ ^{+0.02} _{ -0.02} $ & 2.55 & ... & ... \\
618 & 64.0411 & -24.0838 & 1.379 & ...& 3.50 & 1.88 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
705 & 64.0305 & -24.0827 & 2.462 & ...& 8.61 & 0.15 $ ^{+0.11} _{ -0.10} $ & 1.00 & ... & ... \\
721 & 64.0505 & -24.0822 & 1.115 & ...& 4.29 & 3.86 $ ^{+0.01} _{ -0.01} $ & 1.81 & ... & ... \\
748 & 64.0504 & -24.0812 & 1.339 & ...& 9.39 & 0.91 $ ^{+0.01} _{ -0.01} $ & 2.33 & ... & ... \\
909 & 64.0185 & -24.0795 & 1.092 & ...& 2.29 & 5.34 $ ^{+0.01} _{ -0.01} $ & 1.17 & ... & ... \\
922 & 64.0285 & -24.0797 & 2.297 & ...& 1.28 & 13.55 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
943 & 64.0449 & -24.0799 & 2.087 & ...& 64.87 & 2.65 $ ^{+0.01} _{ -0.01} $ & 3.63 & ... & ... \\
1017 & 64.0310 & -24.0790 & 1.634 & 1.637 & 5.46 & 0.98 $ ^{+0.01} _{ -0.01} $ & 1.00 & 14.2 & H16  \\
1061 & 64.0214 & -24.0785 & 2.222 & ...& 1.49 & 1.18 $ ^{+0.01} _{ -0.01} $ & 1.61 & ... & ... \\
1064 & 64.0530 & -24.0788 & 1.625 & ...& 3.14 & 2.53 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1192 & 64.0166 & -24.0763 & 1.383 & ...& 12.31 & 3.94 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1194 & 64.0344 & -24.0754 & 1.954 & ...& 4.34 & 1.98 $ ^{+0.01} _{ -0.01} $ & 1.18 & ... & ... \\
1195 & 64.0181 & -24.0756 & 2.181 & ...& 8.77 & 2.26 $ ^{+0.01} _{ -0.01} $ & 1.40 & ... & ... \\
1215 & 64.0179 & -24.0763 & 1.068 & ...& 2.99 & 5.67 $ ^{+0.06} _{ -0.06} $ & 2.46 & ... & ... \\
1248 & 64.0418 & -24.0758 & 1.990 & ...& 1.90 & 1.94 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1356 & 64.0524 & -24.0744 & 2.361 & ...& 2.68 & 1.21 $ ^{+0.02} _{ -0.01} $ & 2.45 & ... & ... \\
1373 & 64.0218 & -24.0734 & 2.258 & ...& 1.88 & 1.45 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1429 & 64.0377 & -24.0733 & 1.954 & ...& 1.21 & 0.90 $ ^{+0.10} _{ -0.09} $ & 4.00 & ... & ... \\
1459 & 64.0486 & -24.0721 & 2.125 & ...& 22.84 & 3.66 $ ^{+0.02} _{ -0.02} $ & 1.39 & ... & ... \\
1518 & 64.0445 & -24.0721 & 2.094 & ...& 1.78 & 0.99 $ ^{+0.01} _{ -0.01} $ & 1.09 & ... & ... \\
1554 & 64.0446 & -24.0715 & 2.282 & ...& 1.54 & 1.12 $ ^{+0.02} _{ -0.01} $ & 2.13 & ... & ... \\
1558 & 64.0352 & -24.0710 & 1.990 & ...& 12.95 & 2.08 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1667 & 64.0335 & -24.0694 & 2.095 & 2.092 & 4.62 & 2.54 $ ^{+0.03} _{ -0.03} $ & 2.64 &  5.3 & H16 \\
1850 & 64.0290 & -24.0666 & 1.817 & ...& 7.96 & 3.29 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1894 & 64.0224 & -24.0664 & 2.465 & ...& 2.10 & 1.05 $ ^{+0.01} _{ -0.01} $ & 1.89 & ... & ... \\
1896 & 64.0516 & -24.0665 & 1.664 & ...& 1.47 & 1.44 $ ^{+0.02} _{ -0.02} $ & 2.24 & ... & ... \\
1923 & 64.0536 & -24.0660 & 2.095 & ...& 1.31 & 0.93 $ ^{+0.01} _{ -0.00} $ & 1.71 & ... & ... \\
1971 & 64.0331 & -24.0631 & 1.119 & ...& 1.90 & 5.80 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1981 & 64.0435 & -24.0635 & 1.954 & 1.896 & 5.58 & 3.04 $ ^{+0.02} _{ -0.03} $ & 1.14 & 1.2 & H16 \\
2025 & 64.0231 & -24.0629 & 1.897 & ...& 14.93 & 3.46 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2105 & 64.0416 & -24.0621 & 1.903 & ...& 1.45 & 7.03 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2120 & 64.0318 & -24.0610 & 1.897 & ...& 50.66 & 0.83 $ ^{+0.00} _{ -0.00} $ & 3.09 & ... & ... \\
2124 & 64.0511 & -24.0608 & 1.624 & ...& 4.84 & 5.95 $ ^{+0.02} _{ -0.02} $ & 4.00 & ... & ... \\
2163 & 64.0334 & -24.0614 & 2.278 & ...& 21.66 & 0.28 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
2270 & 64.0371 & -24.0599 & 2.164 & ...& 2.27 & 2.64 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2299 & 64.0422 & -24.0582 & 2.078 & ...& 3.95 & 7.73 $ ^{+0.20} _{ -0.18} $ & 2.91 & ... & ... \\
2386 & 64.0331 & -24.0563 & 1.364 & ...& 5.68 & 1.57 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2404 & 64.0409 & -24.0565 & 2.248 & ...& 1.69 & 1.18 $ ^{+0.01} _{ -0.01} $ & 1.07 & ... & ... \\
2456 & 64.0371 & -24.0545 & 2.502 & ...& 3.72 & 0.25 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
\hline
\multicolumn{10}{c}{cluster MACS J0717.5+3745}\\
\hline
147 & 109.3964 & 37.7284 & 1.125 & ...& 17.94 & 23.73 $ ^{+0.12} _{ -0.12} $ & 3.73 & ... & ... \\
206 & 109.3888 & 37.7318 & 1.327 & ...& 45.08 & 1.75 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
359 & 109.4051 & 37.7320 & 1.537 & ...& 3.81 & 5.14 $ ^{+0.06} _{ -0.06} $ & 1.36 & ... & ... \\
406 & 109.3954 & 37.7325 & 1.151 & ...& 4.51 & 2.74 $ ^{+0.04} _{ -0.03} $ & 1.00 & ... & ... \\
550 & 109.3883 & 37.7338 & 1.784 & ...& 26.86 & 1.97 $ ^{+0.01} _{ -0.00} $ & 1.00 & ... & ... \\
580 & 109.3861 & 37.7358 & 1.120 & ...& 4.29 & 4.03 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
582 & 109.3734 & 37.7345 & 1.380 & ...& 5.67 & 3.58 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
674 & 109.3832 & 37.7364 & 1.633 & ...& 3.31 & 2.75 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
846 & 109.3712 & 37.7379 & 1.033 & ...& 17.09 & 2.28 $ ^{+0.00} _{ -0.00} $ & 1.86 & ... & ... \\
941 & 109.3903 & 37.7392 & 2.544 & ...& 3.70 & 2.81 $ ^{+0.07} _{ -0.04} $ & 1.00 & ... & ... \\
954 & 109.4130 & 37.7385 & 2.079 & ...& 1.39 & 3.22 $ ^{+0.03} _{ -0.04} $ & 4.00 & ... & ... \\
987 & 109.3776 & 37.7396 & 2.574 & ...& 1.59 & 1.15 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1039 & 109.3719 & 37.7419 & 1.034 & ...& 39.31 & 2.78 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
1137 & 109.3937 & 37.7422 & 1.173 & ...& 2.12 & 3.02 $ ^{+0.01} _{ -0.01} $ & 2.92 & ... & ... \\
1204 & 109.4140 & 37.7422 & 1.471 & ...& 2.72 & 5.54 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1219 & 109.4133 & 37.7431 & 1.554 & ...& 2.42 & 7.92 $ ^{+0.01} _{ -0.02} $ & 1.00 & ... & ... \\
1301 & 109.3935 & 37.7424 & 1.135 & ...& 4.03 & 3.10 $ ^{+0.01} _{ -0.01} $ & 2.92 & ... & ... \\
1339 & 109.4107 & 37.7441 & 1.125 & ...& 22.69 & 5.45 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1340 & 109.4147 & 37.7427 & 1.467 & ...& 3.31 & 7.00 $ ^{+0.15} _{ -0.14} $ & 3.76 & ... & ... \\
1434 & 109.3777 & 37.7453 & 1.024 & ...& 28.64 & 3.11 $ ^{+0.00} _{ -0.00} $ & 2.82 & ... & ... \\
1469 & 109.4180 & 37.7448 & 1.928 & ...& 2.57 & 2.57 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1475 & 109.4204 & 37.7449 & 1.865 & ...& 2.31 & 1.44 $ ^{+0.02} _{ -0.01} $ & 1.00 & ... & ... \\
1533 & 109.3649 & 37.7454 & 1.544 & ...& 2.73 & 3.39 $ ^{+0.03} _{ -0.02} $ & 1.00 & ... & ... \\
1537 & 109.4011 & 37.7448 & 1.514 & ...& 8.58 & 1.15 $ ^{+0.11} _{ -0.10} $ & 1.00 & ... & ... \\
1675 & 109.4114 & 37.7476 & 2.235 & ...& 2.24 & 12.80 $ ^{+0.03} _{ -0.01} $ & 2.40 & ... & ... \\
1774 & 109.3698 & 37.7482 & 1.082 & ...& 3.78 & 5.29 $ ^{+0.01} _{ -0.01} $ & 1.33 & ... & ... \\
1858 & 109.3856 & 37.7507 & 2.547 & ...& 3.54 & 2.26 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1939 & 109.3811 & 37.7504 & 1.855 & 1.855 & 3.10 & 2.85 $ ^{+0.00} _{ -0.00} $ & 1.00 & 4.1 & S14 \\
2159 & 109.3930 & 37.7527 & 1.140 & ...& 2.85 & 1.30 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
2253 & 109.4017 & 37.7543 & 1.146 & ...& 1.97 & 1.43 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2286 & 109.3939 & 37.7547 & 1.094 & ...& 2.10 & 2.23 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2337 & 109.3862 & 37.7556 & 1.984 & ...& 6.25 & 0.99 $ ^{+5.69} _{ -0.82} $ & 1.01 & ... & ... \\
2414 & 109.3907 & 37.7571 & 1.161 & ...& 1.67 & 0.97 $ ^{+0.02} _{ -0.02} $ & 1.21 & ... & ... \\
2525 & 109.3919 & 37.7584 & 1.174 & ...& 9.60 & 3.83 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
2535 & 109.4029 & 37.7601 & 1.689 & ...& 92.26 & 11.35 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
2601 & 109.3968 & 37.7616 & 1.685 & ...& 176.66 & 1.55 $ ^{+0.00} _{ -0.00} $ & 2.96 & ... & ... \\
2633 & 109.4031 & 37.7611 & 1.644 & ...& 1.08 & 1.50 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2670 & 109.3962 & 37.7604 & 1.854 & ...& 2.48 & 0.94 $ ^{+0.00} _{ -0.00} $ & 1.54 & ... & ... \\
2679 & 109.4027 & 37.7604 & 1.588 & ...& 10.45 & 11.49 $ ^{+0.01} _{ -0.00} $ & 4.00 & ... & ... \\
2784 & 109.3970 & 37.7646 & 1.489 & ...& 53.39 & 4.10 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
2790 & 109.3962 & 37.7634 & 2.540 & ...& 4.97 & 1.43 $ ^{+0.00} _{ -0.00} $ & 1.08 & ... & ... \\
\hline
\multicolumn{10}{c}{cluster MACS  J1149.5+2223}\\
\hline
349 & 177.3866 & 22.3806 & 2.426 & ...& 7.01 & 6.61 $ ^{+0.28} _{ -0.30} $ & 4.00 & ... & ... \\
374 & 177.3959 & 22.3814 & 2.434 & ...& 11.99 & 1.26 $ ^{+0.01} _{ -0.01} $ & 1.50 & ... & ... \\
437 & 177.3878 & 22.3814 & 1.197 & ...& 3.21 & 4.79 $ ^{+0.05} _{ -0.05} $ & 1.79 & ... & ... \\
493 & 177.4044 & 22.3826 & 1.998 & ...& 4.27 & 1.79 $ ^{+0.03} _{ -0.03} $ & 2.50 & ... & ... \\
516 & 177.3833 & 22.3833 & 2.829 & ...& 4.66 & 3.16 $ ^{+0.04} _{ -0.04} $ & 1.62 & ... & ... \\
564 & 177.3906 & 22.3839 & 1.548 & ...& 6.03 & 1.24 $ ^{+0.01} _{ -0.01} $ & 1.13 & ... & ... \\
592 & 177.4135 & 22.3842 & 1.703 & ...& 6.62 & 1.80 $ ^{+0.02} _{ -0.02} $ & 1.04 & ... & ... \\
649 & 177.3849 & 22.3858 & 2.648 & ...& 5.30 & 20.63 $ ^{+7.53} _{ -9.23} $ & 1.00 & ... & ... \\
720 & 177.3875 & 22.3851 & 1.340 & ...& 3.75 & 4.86 $ ^{+0.01} _{ -0.02} $ & 1.00 & ... & ... \\
738 & 177.4140 & 22.3859 & 2.157 & ...& 4.11 & 0.68 $ ^{+0.00} _{ -0.00} $ & 2.74 & ... & ... \\
758 & 177.3860 & 22.3855 & 1.680 & ...& 5.85 & 6.83 $ ^{+0.04} _{ -0.03} $ & 1.00 & ... & ... \\
767 & 177.4225 & 22.3857 & 1.908 & ...& 4.25 & 2.42 $ ^{+0.01} _{ -0.01} $ & 1.58 & ... & ... \\
787 & 177.3842 & 22.3862 & 1.375 & ...& 7.20 & 2.57 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
864 & 177.3979 & 22.3870 & 1.242 & ...& 4.67 & 4.70 $ ^{+0.02} _{ -0.01} $ & 1.00 & ... & ... \\
897 & 177.3849 & 22.3876 & 1.525 & ...& 10.06 & 9.68 $ ^{+1.00} _{ -0.53} $ & 3.26 & ... & ... \\
916 & 177.4228 & 22.3878 & 2.525 & ...& 64.68 & 14.89 $ ^{+0.01} _{ -0.02} $ & 4.00 & ... & ... \\
1034 & 177.3926 & 22.3894 & 2.090 & ...& 41.79 & 2.87 $ ^{+0.01} _{ -0.01} $ & 1.59 & ... & ... \\
1039 & 177.3887 & 22.3920 & 2.416 & ...& 16.28 & 4.98 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
1089 & 177.4244 & 22.3896 & 1.535 & ...& 6.11 & 15.32 $ ^{+0.78} _{ -0.70} $ & 3.74 & ... & ... \\
1150 & 177.3820 & 22.3904 & 1.536 & ...& 34.92 & 1.37 $ ^{+0.01} _{ -0.01} $ & 3.22 & ... & ... \\
1258 & 177.4226 & 22.3922 & 1.049 & ...& 91.69 & 2.05 $ ^{+0.00} _{ -0.00} $ & 2.42 & ... & ... \\
1322 & 177.4212 & 22.3930 & 1.270 & ...& 4.38 & 11.83 $ ^{+0.30} _{ -0.30} $ & 2.67 & ... & ... \\
1410 & 177.4201 & 22.3937 & 2.200 & ...& 17.44 & 1.67 $ ^{+0.01} _{ -0.01} $ & 1.11 & ... & ... \\
1412 & 177.4012 & 22.3938 & 2.670 & ...& 4.22 & 2.08 $ ^{+0.02} _{ -0.01} $ & 1.03 & ... & ... \\
1414 & 177.3831 & 22.3941 & 1.228 & ...& 9.72 & 12.34 $ ^{+0.01} _{ -0.04} $ & 4.00 & ... & ... \\
1429 & 177.4135 & 22.3938 & 1.862 & ...& 16.70 & 0.58 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
1466 & 177.4234 & 22.3945 & 1.159 & ...& 8.44 & 3.47 $ ^{+0.05} _{ -0.05} $ & 1.97 & ... & ... \\
1985 & 177.3907 & 22.3998 & 2.497 & ...& 1.77 & 2.25 $ ^{+0.01} _{ -0.01} $ & 1.46 & ... & ... \\
2063 & 177.4034 & 22.4024 & 1.491 & ...& 17.61 & 6.60 $ ^{+0.12} _{ -0.13} $ & 3.89 & ... & ... \\
2109 & 177.3833 & 22.4020 & 1.495 & ...& 4.47 & 1.61 $ ^{+0.01} _{ -0.01} $ & 2.29 & ... & ... \\
2158 & 177.4089 & 22.4032 & 1.033 & ...& 21.97 & 3.16 $ ^{+0.00} _{ -0.00} $ & 1.22 & ... & ... \\
2239 & 177.4010 & 22.4047 & 1.086 & ...& 81.93 & 1.85 $ ^{+0.00} _{ -0.00} $ & 2.20 & ... & ... \\
2314 & 177.4212 & 22.4048 & 1.729 & ...& 23.50 & 6.58 $ ^{+0.06} _{ -0.04} $ & 1.00 & ... & ... \\
2315 & 177.3879 & 22.4043 & 2.769 & ...& 4.79 & 6.53 $ ^{+0.09} _{ -0.08} $ & 3.22 & ... & ... \\
2325 & 177.4213 & 22.4045 & 1.625 & ...& 24.26 & 6.83 $ ^{+0.10} _{ -0.04} $ & 1.00 & ... & ... \\
2371 & 177.4004 & 22.4068 & 1.418 & ...& 105.77 & 6.63 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
2486 & 177.4054 & 22.4085 & 1.086 & ...& 46.58 & 5.78 $ ^{+0.01} _{ -0.01} $ & 1.70 & ... & ... \\
2546 & 177.3892 & 22.4076 & 2.306 & ...& 2.94 & 2.97 $ ^{+0.02} _{ -0.01} $ & 1.00 & ... & ... \\
2596 & 177.3998 & 22.4087 & 2.765 & ...& 2.01 & 1.28 $ ^{+0.02} _{ -0.01} $ & 2.23 & ... & ... \\
2626 & 177.3833 & 22.4093 & 2.774 & ...& 3.23 & 2.46 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2775 & 177.3835 & 22.4109 & 1.277 & ...& 18.09 & 5.29 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2842 & 177.4117 & 22.4127 & 1.136 & ...& 7.28 & 2.52 $ ^{+0.01} _{ -0.01} $ & 2.63 & ... & ... \\
2867 & 177.4098 & 22.4125 & 2.568 & ...& 4.70 & 4.03 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
2871 & 177.3860 & 22.4141 & 1.273 & ...& 3.14 & 3.78 $ ^{+0.02} _{ -0.02} $ & 1.77 & ... & ... \\
2901 & 177.3939 & 22.4140 & 2.362 & ...& 1.80 & 1.26 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2907 & 177.4157 & 22.4149 & 1.345 & ...& 36.04 & 4.00 $ ^{+0.02} _{ -0.02} $ & 3.12 & ... & ... \\
2952 & 177.4172 & 22.4144 & 1.655 & ...& 1.15 & 4.34 $ ^{+0.32} _{ -0.10} $ & 3.46 & ... & ... \\
2997 & 177.3929 & 22.4154 & 1.809 & ...& 6.82 & 3.46 $ ^{+0.02} _{ -0.02} $ & 1.33 & ... & ... \\
3001 & 177.3932 & 22.4145 & 1.161 & ...& 2.29 & 12.64 $ ^{+0.08} _{ -0.21} $ & 1.00 & ... & ... \\
3002 & 177.3926 & 22.4144 & 1.532 & ...& 2.88 & 3.10 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
3029 & 177.4068 & 22.4162 & 2.423 & ...& 33.27 & 1.58 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
3065 & 177.4091 & 22.4158 & 2.430 & ...& 5.08 & 2.95 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
\hline
\multicolumn{10}{c}{cluster Abell S1063}\\
\hline
169 & 342.1961 & -44.5489 & 1.600 & ...& 9.55 & 1.46 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
230 & 342.1706 & -44.5495 & 2.080 & ...& 5.27 & 5.30 $ ^{+0.22} _{ -0.26} $ & 3.86 & ... & ... \\
360 & 342.1969 & -44.5454 & 1.150 & ...& 47.34 & 1.78 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
381 & 342.1955 & -44.5470 & 1.340 & ...& 2.32 & 3.47 $ ^{+0.01} _{ -0.01} $ & 1.53 & ... & ... \\
400 & 342.1975 & -44.5453 & 1.390 & ...& 63.57 & 1.23 $ ^{+0.00} _{ -0.00} $ & 2.97 & ... & ... \\
408 & 342.1826 & -44.5467 & 2.980 & ...& 5.15 & 1.18 $ ^{+0.02} _{ -0.02} $ & 3.87 & ... & ... \\
464 & 342.1894 & -44.5461 & 1.286 & ...& 24.86 & 3.14 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
484 & 342.1664 & -44.5458 & 1.441 & ...& 2.63 & 1.91 $ ^{+0.01} _{ -0.01} $ & 1.82 & ... & ... \\
490 & 342.2045 & -44.5453 & 1.380 & ...& 2.52 & 3.10 $ ^{+0.02} _{ -0.02} $ & 1.45 & ... & ... \\
781 & 342.1724 & -44.5412 & 1.269 & ...& 19.21 & 1.47 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
800 & 342.1923 & -44.5413 & 1.210 & ...& 5.48 & 6.42 $ ^{+0.02} _{ -0.05} $ & 4.00 & ... & ... \\
931 & 342.1884 & -44.5400 & 1.429 & 1.428 & 4.55 & 5.18 $ ^{+0.05} _{ -0.05} $ & 2.08 & 6a & C16 \\
972 & 342.2071 & -44.5394 & 1.444 & ...& 2.20 & 2.06 $ ^{+0.02} _{ -0.02} $ & 1.43 & ... & ... \\
1249 & 342.1760 & -44.5362 & 1.035 & ...& 1.12 & 3.33 $ ^{+0.02} _{ -0.02} $ & 1.00 & ... & ... \\
1314 & 342.1758 & -44.5325 & 1.429 & 1.428 & 20.08 & 4.33 $ ^{+0.01} _{ -0.01} $ & 1.88 & 6b & C16  \\
1656 & 342.1742 & -44.5284 & 1.429 & 1.428 & 5.03 & 6.30 $ ^{+0.04} _{ -0.03} $ & 2.99 & 6c & C16 \\
1818 & 342.1634 & -44.5297 & 1.597 & ...& 3.45 & 0.98 $ ^{+0.01} _{ -0.01} $ & 2.54 & ... & ... \\
1827 & 342.2085 & -44.5292 & 1.639 & ...& 5.05 & 3.43 $ ^{+0.01} _{ -0.01} $ & 1.22 & ... & ... \\
1859 & 342.2100 & -44.5285 & 2.680 & ...& 3.69 & 1.50 $ ^{+0.09} _{ -0.08} $ & 1.00 & ... & ... \\
2012 & 342.1877 & -44.5275 & 1.350 & 1.398 & 11.48 & 7.15 $ ^{+0.01} _{ -0.01} $ & 1.00 & 4b & C16  \\
2341 & 342.1789 & -44.5236 & 1.398 & ...& 2.97 & 4.00 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2405 & 342.1617 & -44.5229 & 1.419 & ...& 2.32 & 1.44 $ ^{+0.01} _{ -0.01} $ & 1.21 & ... & ... \\
2472 & 342.1865 & -44.5212 & 1.235 & ...& 2.11 & 3.76 $ ^{+0.01} _{ -0.01} $ & 1.07 & ... & ... \\
2687 & 342.1590 & -44.5190 & 1.140 & ...& 3.32 & 4.76 $ ^{+0.33} _{ -0.25} $ & 1.48 & ... & ... \\
2716 & 342.1992 & -44.5133 & 1.423 & ...& 102.96 & 7.81 $ ^{+0.02} _{ -0.02} $ & 2.71 & ... & ... \\
2749 & 342.1759 & -44.5165 & 1.419 & ...& 13.04 & 4.33 $ ^{+0.01} _{ -0.01} $ & 2.46 & ... & ... \\
2752 & 342.1636 & -44.5155 & 1.190 & ...& 40.56 & 1.50 $ ^{+0.01} _{ -0.01} $ & 2.07 & ... & ... \\
2755 & 342.1836 & -44.5165 & 1.150 & ...& 14.65 & 0.40 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
2798 & 342.1622 & -44.5163 & 1.485 & ...& 30.67 & 0.94 $ ^{+0.01} _{ -0.01} $ & 2.98 & ... & ... \\
2817 & 342.1856 & -44.5161 & 1.150 & ...& 1.95 & 1.02 $ ^{+0.01} _{ -0.01} $ & 2.49 & ... & ... \\
2871 & 342.1971 & -44.5133 & 1.340 & ...& 38.85 & 3.75 $ ^{+0.02} _{ -0.02} $ & 1.05 & ... & ... \\
2887 & 342.1762 & -44.5127 & 1.583 & ...& 17.18 & 2.16 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2888 & 342.1587 & -44.5158 & 2.890 & ...& 3.60 & 1.25 $ ^{+0.30} _{ -0.21} $ & 1.00 & ... & ... \\
2910 & 342.1635 & -44.5147 & 1.481 & ...& 119.90 & 3.76 $ ^{+0.02} _{ -0.02} $ & 3.30 & ... & ... \\
2922 & 342.1634 & -44.5148 & 1.550 & ...& 72.08 & 3.48 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2979 & 342.1943 & -44.5130 & 2.200 & ...& 12.95 & 9.20 $ ^{+0.26} _{ -1.75} $ & 1.00 & ... & ... \\
2983 & 342.2109 & -44.5133 & 1.560 & ...& 12.12 & 4.55 $ ^{+0.01} _{ -0.02} $ & 1.00 & ... & ... \\
2986 & 342.1938 & -44.5128 & 2.200 & ...& 15.05 & 9.23 $ ^{+0.13} _{ -0.12} $ & 1.46 & ... & ... \\
3037 & 342.1944 & -44.5131 & 2.200 & ...& 3.39 & 4.65 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
3104 & 342.1669 & -44.5112 & 1.430 & ...& 4.69 & 2.37 $ ^{+0.01} _{ -0.01} $ & 1.01 & ... & ... \\
3122 & 342.1807 & -44.5102 & 2.950 & ...& 7.32 & 1.36 $ ^{+0.02} _{ -0.02} $ & 2.27 & ... & ... \\
\hline
\multicolumn{10}{c}{cluster Abell 370}\\
\hline
811 & 39.9702 & -1.5960 & 1.523 & ...& 4.39 & 4.27 $ ^{+0.02} _{ -0.01} $ & 1.00 & ... & ... \\
895 & 39.9704 & -1.5944 & 1.353 & ...& 1.79 & 6.28 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1011 & 39.9756 & -1.5922 & 1.239 & ...& 2.00 & 6.57 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1034 & 39.9754 & -1.5924 & 1.185 & ...& 6.38 & 6.70 $ ^{+0.01} _{ -0.00} $ & 1.00 & ... & ... \\
1057 & 39.9756 & -1.5921 & 1.192 & ...& 21.54 & 6.61 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
1065 & 39.9773 & -1.5916 & 1.968 & ...& 2.01 & 1.39 $ ^{+0.00} _{ -0.00} $ & 2.32 & ... & ... \\
1078 & 39.9806 & -1.5916 & 1.183 & ...& 3.96 & 3.09 $ ^{+0.01} _{ -0.00} $ & 1.00 & ... & ... \\
1131 & 39.9792 & -1.5903 & 1.449 & ...& 3.70 & 4.37 $ ^{+0.02} _{ -0.02} $ & 1.50 & ... & ... \\
1430 & 39.9480 & -1.5867 & 1.600 & ...& 4.96 & 0.43 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
1530 & 39.9627 & -1.5852 & 1.062 & ...& 3.30 & 2.42 $ ^{+0.01} _{ -0.01} $ & 3.34 & ... & ... \\
1646 & 39.9595 & -1.5840 & 1.557 & ...& 3.54 & 3.21 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
1759 & 39.9833 & -1.5807 & 1.054 & ...& 29.65 & 3.26 $ ^{+0.01} _{ -0.01} $ & 2.80 & ... & ... \\
2213 & 39.9595 & -1.5770 & 1.082 & ...& 4.37 & 5.79 $ ^{+0.01} _{ -0.01} $ & 1.07 & ... & ... \\
2215 & 39.9643 & -1.5782 & 1.063 & 1.063 & 15.22 & 4.76 $ ^{+0.00} _{ -0.01} $ & 1.00 & 6.2 & S18 \\
2225 & 39.9843 & -1.5772 & 2.909 & ...& 4.01 & 0.81 $ ^{+0.18} _{ -0.19} $ & 1.00 & ... & ... \\
2330 & 39.9796 & -1.5771 & 1.063 & 1.063 & 21.75 & 5.90 $ ^{+0.01} _{ -0.01} $ & 1.00 & 6.3 & S18 \\
2427 & 39.9587 & -1.5759 & 1.261 & ...& 4.75 & 2.58 $ ^{+0.01} _{ -0.01} $ & 1.21 & ... & ... \\
2518 & 39.9581 & -1.5736 & 1.083 & ...& 14.81 & 6.46 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2579 & 39.9580 & -1.5739 & 1.053 & ...& 2.79 & 6.52 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
2641 & 39.9594 & -1.5729 & 1.130 & ...& 7.29 & 5.77 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
2810 & 39.9847 & -1.5725 & 1.365 & ...& 47.60 & 1.01 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
2946 & 39.9669 & -1.5709 & 1.988 & ...& 13.14 & 1.27 $ ^{+0.03} _{ -0.03} $ & 1.00 & ... & ... \\
2983 & 39.9901 & -1.5697 & 1.059 & ...& 14.06 & 5.86 $ ^{+0.01} _{ -0.01} $ & 4.00 & ... & ... \\
2989 & 39.9781 & -1.5691 & 1.265 & ...& 1.82 & 1.77 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
3147 & 39.9579 & -1.5682 & 1.197 & ...& 9.42 & 2.00 $ ^{+0.00} _{ -0.00} $ & 1.95 & ... & ... \\
3204 & 39.9638 & -1.5655 & 1.045 & ...& 7.08 & 3.31 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
3328 & 39.9589 & -1.5653 & 1.264 & ...& 9.35 & 2.87 $ ^{+0.01} _{ -0.01} $ & 2.90 & ... & ... \\
3447 & 39.9669 & -1.5634 & 1.036 & ...& 23.88 & 2.13 $ ^{+0.00} _{ -0.00} $ & 1.76 & ... & ... \\
3489 & 39.9588 & -1.5637 & 1.250 & ...& 1.82 & 2.26 $ ^{+0.01} _{ -0.01} $ & 1.12 & ... & ... \\
3544 & 39.9724 & -1.5618 & 1.037 & ...& 23.08 & 0.79 $ ^{+0.00} _{ -0.00} $ & 4.00 & ... & ... \\
3586 & 39.9819 & -1.5622 & 1.200 & ...& 7.86 & 3.83 $ ^{+0.01} _{ -0.01} $ & 1.00 & ... & ... \\
3600 & 39.9818 & -1.5622 & 1.217 & ...& 13.37 & 3.83 $ ^{+0.00} _{ -0.00} $ & 1.00 & ... & ... \\
3735 & 39.9627 & -1.5582 & 1.343 & ...& 8.34 & 2.82 $ ^{+0.00} _{ -0.00} $ & 1.26 & ... & ... \\
3801 & 39.9734 & -1.5598 & 2.719 & ...& 2.16 & 49.87 $ ^{+0.01} _{ -0.01} $ & 3.89 & ... & ... \\
3824 & 39.9667 & -1.5557 & 1.933 & ...& 11.30 & 1.65 $ ^{+0.01} _{ -0.01} $ & 2.48 & ... & ... \\
100035 & 39.9857 & -1.5740 & 1.065 & ...& 523.57 & 3.54 $ ^{+0.01} _{ -0.01} $ & 3.25 & ... & ... \\
\hline 
\end{tabular}

\begin{tablenotes}
\small
\item $^{a}$ 
References M18, H16, S14, T16, S18 and C16 represent 
$gold$ category in \cite{Mahler2018} (see their Table A1),		
$gold$ category in \cite{Hoag2016} (see their Table 2),
GLASS project in \cite{Schmidt2014} (see their Table 1),
$gold$ category in \cite{Treu2016} (see their Table 3),
\cite{Strait2018} (see their Table 2), 
and \cite{Caminha2016} (see their Table 1), respectively.
(This table is available in its entirety in a machine-readable form in the online journal. A portion is shown here for guidance regarding its form and content.)
\end{tablenotes}

\end{threeparttable}}
\end{table*}
